Enabling Accelerators for Graph Computing

The advent of Graph Neural Networks (GNNs) has revolutionized the field of machine learning, offering a novel paradigm for learning on graph-structured data. Unlike traditional neural networks, GNNs are capable of capturing complex relationships and dependencies inherent in graph data, making them particularly suited for a wide range of applications including social network analysis, molecular chemistry, and network security. GNNs, with their unique structure and operation, present new computational challenges compared to conventional neural networks. This requires comprehensive benchmarking and a thorough characterization of GNNs to obtain insight into their computational requirements and to identify potential performance bottlenecks. In this thesis, we aim to develop a better understanding of how GNNs interact with the underlying hardware and will leverage this knowledge as we design specialized accelerators and develop new optimizations, leading to more efficient and faster GNN computations. A pivotal component within GNNs is the Sparse General Matrix-Matrix Multiplication (SpGEMM) kernel, known for its computational intensity and irregular memory access patterns. In this thesis, we address the challenges posed by SpGEMM by implementing a highly optimized hashing-based SpGEMM kernel tailored for a custom accelerator. Synthesizing these insights and optimizations, we design state-of-the-art hardware accelerators capable of efficiently handling various GNN workloads. Our accelerator architectures are built on our characterization of GNN computational demands, providing clear motivation for our approaches. This exploration into novel models underlines our comprehensive approach, as we strive to enable accelerators that are not just performant, but also versatile, able to adapt to the evolving landscape of graph computing.

==> python_scripts/pie_chart/pie_data.csv <==
Kernel,Cora,Citeseer,Pubmed
SpGEMM,195,375,212
Element-Wise,53,37,151
Scatter,15,12,98
Index-Select,42,33,229
Other,46,34,118

==> python_scripts/thread_data_balanced.csv <==
Time,Thread 0,Thread 1,Thread 2,Thread 3,Thread 4,Thread 5,Thread 6,Thread 7,Thread 8,Thread 9,Thread 10,Thread 11,Thread 12,Thread 13,Thread 14,Thread 15,Thread 16,Thread 17,Thread 18,Thread 19,Thread 20,Thread 21,Thread 22,Thread 23,Thread 24,Thread 25,Thread 26,Thread 27,Thread 28,Thread 29,Thread 30,Thread 31,Thread 32,Thread 33,Thread 34,Thread 35,Thread 36,Thread 37,Thread 38,Thread 39,Thread 40,Thread 41,Thread 42,Thread 43,Thread 44,Thread 45,Thread 46,Thread 47,Thread 48,Thread 49,Thread 50,Thread 51,Thread 52,Thread 53,Thread 54,Thread 55,Thread 56,Thread 57,Thread 58,Thread 59,Thread 60,Thread 61,Thread 62,Thread 63
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.1,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15
0.2,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45
0.3,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,60,70,70,70,70,70,70,70,70,70,70,70,70,55,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,75,70,70,70,70,70,70
0.4,70,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,78,100,100,100,100,100,100,100,78,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,78,78,78,78,78,78,78,78,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.5,70,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,80,80,80,80,80,80,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.6,70,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,90,90,90,90,90,90,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.7,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.8,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.9,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.1,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.2,100,100,100,100,100,100,100,100,70,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.3,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.4,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.5,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.6,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.8,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.9,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.1,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.2,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.3,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.4,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.5,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.6,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.8,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
2.9,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.1,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.2,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.3,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.4,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.5,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.6,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,80,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,90,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
3.8,100,100,100,100,100,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,80,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90
3.9,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,90,80,80,90,90,90,90,90,90,90,90,90,80,90,90,90,90,90,90,90,90,90,90,90,90,90,90,80,90,90,90,90,90,90,80,80,80,90,90,90,90,90,90
4,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73
4.1,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40
4.2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> python_scripts/thread_data_unbalanced.csv <==
Time,Thread 0,Thread 1,Thread 2,Thread 3,Thread 4,Thread 5,Thread 6,Thread 7,Thread 8,Thread 9,Thread 10,Thread 11,Thread 12,Thread 13,Thread 14,Thread 15,Thread 16,Thread 17,Thread 18,Thread 19,Thread 20,Thread 21,Thread 22,Thread 23,Thread 24,Thread 25,Thread 26,Thread 27,Thread 28,Thread 29,Thread 30,Thread 31,Thread 32,Thread 33,Thread 34,Thread 35,Thread 36,Thread 37,Thread 38,Thread 39,Thread 40,Thread 41,Thread 42,Thread 43,Thread 44,Thread 45,Thread 46,Thread 47,Thread 48,Thread 49,Thread 50,Thread 51,Thread 52,Thread 53,Thread 54,Thread 55,Thread 56,Thread 57,Thread 58,Thread 59,Thread 60,Thread 61,Thread 62,Thread 63
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.1,100,100,100,100,100,100,100,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15,15
0.2,100,100,100,100,100,100,100,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45
0.3,100,100,100,100,100,100,100,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70
0.4,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.5,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.6,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.8,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
0.9,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1,100,100,22,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,22,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.1,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,22,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.2,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,22,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100
1.3,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,22,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,22,100,100,100,100
1.4,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,100,100,100
1.5,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,100,100,100
1.6,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,22,100,100
1.7,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,12,100,100
1.8,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,22,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,12,100,100
1.9,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,100,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,100,12,100,100
2,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,22,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,22,12,100,100
2.1,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.2,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.3,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.4,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.5,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.6,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.7,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.8,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,4,100,100,100,100,100,100,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
2.9,100,100,0,100,22,22,22,100,100,100,22,100,100,22,22,100,22,100,100,22,100,100,100,22,4,100,22,22,100,100,22,100,4,100,100,4,100,4,100,100,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
3,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,100,4,100,100,4,100,4,100,22,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,12,12,100,100
3.1,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,100,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,0,12,100,100
3.2,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,22,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,0,4,100,100
3.3,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,12,0,4,100,100
3.4,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,4,0,4,100,100
3.5,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,100,100,0,100,100,100,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,4,0,4,100,100
3.6,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,22,100,0,100,100,22,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,4,0,4,100,100
3.7,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,22,100,22,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,4,0,4,100,100
3.8,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,100,100,100,100,100,100,100,100,100,100,4,0,4,100,100
3.9,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,100,100
4,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,100,100
4.1,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,100,100
4.2,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,100,100
4.3,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,22,100
4.4,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,100,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,0,100
4.5,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,4,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,22,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,0,100
4.6,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,100,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,0,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,0,100
4.7,100,100,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,22,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,0,0,100,100,100,4,100,100,100,100,100,100,100,100,0,4,0,4,0,100
4.8,100,22,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,0,0,100,100,100,4,100,100,100,100,100,100,100,100,0,0,0,4,0,100
4.9,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,0,0,100,100,100,4,100,100,100,100,100,100,100,100,0,0,0,4,0,100
5,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,4,100,0,100,0,100,100,0,0,22,100,100,4,100,100,100,100,100,100,100,100,0,0,0,0,0,100
5.1,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,100,100,100,100,100,100,100,0,0,0,0,0,100
5.2,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,4,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,100,100,100,100,100,22,22,0,0,0,0,0,100
5.3,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,100,100,100,100,100,0,0,0,0,0,0,0,100
5.4,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,100,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,100,100,100,100,100,0,0,0,0,0,0,0,100
5.5,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,22,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,100,22,100,100,100,0,0,0,0,0,0,0,100
5.6,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,22,0,100,100,100,0,0,0,0,0,0,0,100
5.7,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
5.8,100,0,0,100,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
5.9,100,0,0,22,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,100,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.1,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,4,4,100,100,4,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,22,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.2,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.3,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.4,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,4,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.5,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.6,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.7,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.8,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
6.9,100,0,0,0,0,0,0,100,100,100,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7,100,0,0,0,0,0,0,100,100,22,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,100,0,4,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.1,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,22,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.2,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.3,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.4,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.5,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,4,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.6,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.7,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.8,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,100,0,0,0,0,0,0,0,100
7.9,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,100,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,22,0,0,0,0,0,0,0,100
8,100,0,0,0,0,0,0,100,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,22,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.1,100,0,0,0,0,0,0,22,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.2,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.3,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.4,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.5,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.6,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.7,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.8,100,0,0,0,0,0,0,0,100,0,0,100,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
8.9,100,0,0,0,0,0,0,0,100,0,0,22,100,0,0,100,0,0,0,0,0,0,12,0,0,100,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9,100,0,0,0,0,0,0,0,100,0,0,0,100,0,0,100,0,0,0,0,0,0,12,0,0,22,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.1,22,0,0,0,0,0,0,0,22,0,0,0,100,0,0,100,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,100,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.2,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,22,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,22,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.3,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.4,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.5,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.6,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,100,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.7,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,22,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.8,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,12,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,0,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
9.9,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,0,0,100,0,0,100,0,0,0,0,0,0,100,0,0,100,100,0,0,0,0,0,0,0,0,100
10,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,100,0,0,100,0,0,0,100,0,0,100,0,0,0,0,0,0,100,0,0,22,100,0,0,0,0,0,0,0,0,100
10.1,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,22,0,0,100,0,0,0,100,0,0,22,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.2,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.3,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.4,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.5,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.6,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.7,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.8,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
10.9,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,4,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,100
11,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,100,0,0,0,22,0,0,0,0,0,0,0,0,100
11.1,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,100
11.2,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100
11.3,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100
11.4,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100
11.5,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100
11.6,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22
11.7,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11.8,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11.9,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.1,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.2,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.3,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.4,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.5,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.6,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.7,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,100,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.8,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,22,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12.9,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.1,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.2,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.3,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.4,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.5,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.6,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.7,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.8,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13.9,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14.1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0

